NeuroCERIL: Robotic Imitation Learning via Hierarchical Cause-Effect Reasoning in Programmable Attractor Neural Networks

Imitation learning allows social robots to learn new skills from human teachers without substantial manual programming, but it is difficult for robotic imitation learning systems to generalize demonstrated skills as well as human learners do. Contemporary neurocomputational approaches to imitation learning achieve limited generalization at the cost of data-intensive training, and often produce opaque models that are difficult to understand and debug. In this study, we explore the viability of developing purely-neural controllers for social robots that learn to imitate by reasoning about the underlying intentions of demonstrated behaviors. We present NeuroCERIL, a brain-inspired neurocognitive architecture that uses a novel hypothetico-deductive reasoning procedure to produce generalizable and human-readable explanations for demonstrated behavior. This approach combines bottom-up abductive inference with top-down predictive verification, and captures important aspects of human causal reasoning that are relevant to a broad range of cognitive domains. Our empirical results demonstrate that NeuroCERIL can learn various procedural skills in a simulated robotic imitation learning domain. We also show that its causal reasoning procedure is computationally efficient, and that its memory use is dominated by highly transient short-term memories, much like human working memory. We conclude that NeuroCERIL is a viable neural model of human-like imitation learning that can improve human-robot collaboration and contribute to investigations of the neurocomputational basis of human cognition.

==> data_complexity.txt <==
 N  M       T   A   S   B                                                       
 7  3  353825 197 362 661                                                       
10  4  490085 250 468 917                                                       
14  6  653758 341 642 1243                                                      
14  6  653758 341 642 1243                                                      
15  7  668955 356 670 1276                                                      
15  7  668955 356 670 1276                                                      
16  8  668889 357 672 1278                                                      
16  8  668981 361 680 1285                                                      
24  8 1224377 591 1150 2326                                                     
30 10 1524253 735 1434 2905                                                     
39 13 1975927 945 1848 3763 

==> data_lifespans.txt <==
Name First Last
_43 0 0
_44 1 1
_45 2 67
_46 3 3
_47 4 70
_48 5 71
_49 6 68
_50 7 119
_51 8 134
_52 9 132
_53 10 4809
_54 11 130
_55 12 12
_56 13 78
_57 14 5083
_58 15 191
_59 16 189
_60 17 187
_61 18 135
_62 19 4673
_63 20 248
_64 21 246
_65 22 245
_66 23 244
_67 24 192
_68 25 5098
_69 26 303
_70 27 301
_71 28 300
_72 29 249
_73 30 5063
_74 31 360
_75 32 358
_76 33 357
_77 34 356
_78 35 304
_79 36 5073
_80 37 417
_81 38 415
_82 39 3342
_83 40 413
_84 41 361
_85 42 5086
_86 43 474
_87 44 472
_88 45 471
_89 46 470
_90 47 418
_91 48 5060
_92 49 531
_93 50 529
_94 51 527
_95 52 475
_96 53 575
_97 54 573
_98 55 572
_99 56 571
_100 57 532
_101 58 74
_102 59 76
_103 60 72
_104 63 1511
_105 102 133
_106 159 658
_107 216 247
_108 273 4550
_109 328 359
_110 385 2199
_111 442 473
_112 499 3341
_113 550 574
_114 577 1581
_115 585 1584
_116 592 5024
_117 595 687
_118 596 977
_119 597 987
_120 598 608
_121 599 681
_122 600 679
_123 601 677
_124 602 621
_125 612 1362
_126 645 1400
_127 683 976
_128 690 1164
_129 699 1167
_130 726 1075
_131 733 1287
_132 750 1292
_133 816 1335
_134 835 1272
_135 838 1183
_136 855 1188
_137 921 1498
_138 940 1168
_139 944 966
_140 961 999
_141 1017 1033
_142 1018 1305
_143 1019 1315
_144 1020 1325
_145 1021 1027
_146 1029 1304
_147 1036 1479
_148 1045 1482
_149 1073 1471
_150 1081 1103
_151 1098 1143
_152 1178 1503
_153 1249 1585
_154 1268 1483
_155 1282 1334
_156 1338 1429
_157 1339 1516
_158 1340 1350
_159 1341 1423
_160 1342 1421
_161 1343 1419
_162 1344 1363
_163 1354 2690
_164 1387 1735
_165 1425 1549
_166 1432 1663
_167 1441 1668
_168 1469 1569
_169 1493 1540
_170 1533 5099
_171 1538 1541
_172 1542 5096
_173 1572 5091
_174 1588 5080
_175 1589 1607
_176 1590 5081
_177 1591 5084
_178 1592 5089
_179 1593 5087
_180 1594 1600
_181 1602 5090
_182 1611 2803
_183 1620 2806
_184 1649 5075
_185 1672 1764
_186 1673 1977
_187 1674 1987
_188 1675 1685
_189 1676 1758
_190 1677 1756
_191 1678 1754
_192 1679 1698
_193 1689 2422
_194 1722 2311
_195 1760 2643
_196 1767 2524
_197 1776 2527
_198 1804 2642
_199 1812 1834
_200 1829 1867
_201 1878 1900
_202 1895 1933
_203 1944 2543
_204 1961 2548
_205 2028 2807
_206 2047 2528
_207 2058 2074
_208 2059 2155
_209 2060 2165
_210 2061 2172
_211 2062 2068
_212 2070 2495
_213 2077 2390
_214 2086 2393
_215 2114 2494
_216 2122 2409
_217 2139 2414
_218 2219 2808
_219 2238 2394
_220 2249 2340
_221 2250 2427
_222 2251 2261
_223 2252 2334
_224 2253 2332
_225 2254 2330
_226 2255 2274
_227 2265 3853
_228 2298 2874
_229 2336 2487
_230 2343 3891
_231 2352 3894
_232 2380 2486
_233 2404 2451
_234 2444 2635
_235 2449 2452
_236 2453 2561
_237 2455 2571
_238 2456 2578
_239 2514 2634
_240 2538 2599
_241 2592 2770
_242 2597 2600
_243 2601 2695
_244 2603 2705
_245 2604 2712
_246 2654 2769
_247 2662 2746
_248 2679 2736
_249 2729 5074
_250 2734 2737
_251 2738 5071
_252 2787 5066
_253 2811 2903
_254 2812 3116
_255 2813 3126
_256 2814 2824
_257 2815 2897
_258 2816 2895
_259 2817 2893
_260 2818 2837
_261 2828 3564
_262 2861 3453
_263 2899 3798
_264 2906 3675
_265 2915 3678
_266 2943 3797
_267 2951 2973
_268 2968 3006
_269 3017 3039
_270 3034 3072
_271 3083 3694
_272 3100 3699
_273 3167 3895
_274 3186 3679
_275 3197 3213
_276 3198 3294
_277 3199 3304
_278 3200 3314
_279 3201 3207
_280 3209 3638
_281 3216 3532
_282 3225 3535
_283 3253 3637
_284 3261 3551
_285 3278 3556
_286 3361 3896
_287 3380 3536
_288 3391 3482
_289 3392 3569
_290 3393 3403
_291 3394 3476
_292 3395 3474
_293 3396 3472
_294 3397 3416
_295 3407 4900
_296 3440 4045
_297 3478 3630
_298 3485 3973
_299 3494 3978
_300 3522 3629
_301 3546 3593
_302 3586 3790
_303 3591 3594
_304 3595 3712
_305 3597 3722
_306 3599 3732
_307 3665 3789
_308 3689 3753
_309 3746 5065
_310 3751 3754
_311 3755 5058
_312 3757 5061
_313 3759 5064
_314 3817 5053
_315 3825 3847
_316 3842 3887
_317 3899 3917
_318 3900 5043
_319 3901 5046
_320 3902 5051
_321 3903 5049
_322 3904 3910
_323 3912 5052
_324 3921 5016
_325 3930 5019
_326 3959 5037
_327 3982 4074
_328 3983 4366
_329 3984 4376
_330 3985 3995
_331 3986 4068
_332 3987 4066
_333 3988 4064
_334 3989 4008
_335 3999 4751
_336 4032 4789
_337 4070 4979
_338 4077 4553
_339 4086 4556
_340 4114 4978
_341 4122 4636
_342 4139 4641
_343 4205 4887
_344 4224 4621
_345 4227 4572
_346 4244 4577
_347 4310 4620
_348 4329 4557
_349 4333 4355
_350 4350 4388
_351 4406 4422
_352 4407 4654
_353 4408 4664
_354 4409 4674
_355 4410 4416
_356 4418 4971
_357 4425 4868
_358 4434 4871
_359 4462 4970
_360 4470 4492
_361 4487 4532
_362 4567 4619
_363 4631 4892
_364 4702 5020
_365 4721 4872
_366 4727 4818
_367 4728 4905
_368 4729 4739
_369 4730 4812
_370 4731 4810
_371 4732 4808
_372 4733 4752
_373 4743 4825
_374 4776 4811
_375 4814 4963
_376 4821 5027
_377 4830 4834
_378 4858 4962
_379 4882 4929
_380 4922 5036
_381 4927 4930
_382 4931 5033
_383 5006 5028

==> data_memory_load.txt <==
Index Active Total
0 1 1
1 1 2
2 1 3
3 2 4
4 2 5
5 3 6
6 4 7
7 5 8
8 6 9
9 7 10
10 8 11
11 9 12
12 10 13
13 10 14
14 11 15
15 12 16
16 13 17
17 14 18
18 15 19
19 16 20
20 17 21
21 18 22
22 19 23
23 20 24
24 21 25
25 22 26
26 23 27
27 24 28
28 25 29
29 26 30
30 27 31
31 28 32
32 29 33
33 30 34
34 31 35
35 32 36
36 33 37
37 34 38
38 35 39
39 36 40
40 37 41
41 38 42
42 39 43
43 40 44
44 41 45
45 42 46
46 43 47
47 44 48
48 45 49
49 46 50
50 47 51
51 48 52
52 49 53
53 50 54
54 51 55
55 52 56
56 53 57
57 54 58
58 55 59
59 56 60
60 57 61
63 58 62
68 57 62
69 56 62
71 55 62
72 54 62
73 53 62
75 52 62
77 51 62
79 50 62
102 51 63
120 50 63
131 49 63
133 48 63
134 47 63
135 46 63
136 45 63
159 46 64
188 45 64
190 44 64
192 43 64
193 42 64
216 43 65
245 42 65
246 41 65
247 40 65
248 39 65
249 38 65
250 37 65
273 38 66
301 37 66
302 36 66
304 35 66
305 34 66
328 35 67
357 34 67
358 33 67
359 32 67
360 31 67
361 30 67
362 29 67
385 30 68
414 29 68
416 28 68
418 27 68
419 26 68
442 27 69
471 26 69
472 25 69
473 24 69
474 23 69
475 22 69
476 21 69
499 22 70
528 21 70
530 20 70
532 19 70
533 18 70
550 19 71
572 18 71
573 17 71
574 16 71
575 15 71
576 14 71
577 15 72
585 16 73
592 17 74
595 18 75
596 19 76
597 20 77
598 21 78
599 22 79
600 23 80
601 24 81
602 25 82
609 24 82
612 25 83
622 24 83
645 25 84
659 24 84
678 23 84
680 22 84
682 21 84
683 22 85
688 21 85
690 22 86
699 23 87
726 24 88
733 25 89
750 26 90
816 27 91
835 28 92
838 29 93
855 30 94
921 31 95
940 32 96
944 33 97
961 34 98
967 33 98
977 32 98
978 31 98
988 30 98
1000 29 98
1017 30 99
1018 31 100
1019 32 101
1020 33 102
1021 34 103
1028 33 103
1029 34 104
1034 33 104
1036 34 105
1045 35 106
1073 36 107
1076 35 107
1081 36 108
1098 37 109
1104 36 109
1144 35 109
1165 34 109
1168 33 109
1169 32 109
1178 33 110
1184 32 110
1189 31 110
1249 32 111
1268 33 112
1273 32 112
1282 33 113
1288 32 113
1293 31 113
1305 30 113
1306 29 113
1316 28 113
1326 27 113
1335 26 113
1336 25 113
1338 26 114
1339 27 115
1340 28 116
1341 29 117
1342 30 118
1343 31 119
1344 32 120
1351 31 120
1354 32 121
1363 31 121
1364 30 121
1387 31 122
1401 30 122
1420 29 122
1422 28 122
1424 27 122
1425 28 123
1430 27 123
1432 28 124
1441 29 125
1469 30 126
1472 29 126
1480 28 126
1483 27 126
1484 26 126
1493 27 127
1499 26 127
1504 25 127
1512 24 127
1517 23 127
1533 24 128
1538 25 129
1541 24 129
1542 24 130
1550 23 130
1570 22 130
1572 23 131
1582 22 131
1585 21 131
1586 20 131
1588 21 132
1589 22 133
1590 23 134
1591 24 135
1592 25 136
1593 26 137
1594 27 138
1601 26 138
1602 27 139
1608 26 139
1611 27 140
1620 28 141
1649 29 142
1664 28 142
1669 27 142
1672 28 143
1673 29 144
1674 30 145
1675 31 146
1676 32 147
1677 33 148
1678 34 149
1679 35 150
1686 34 150
1689 35 151
1699 34 151
1722 35 152
1736 34 152
1755 33 152
1757 32 152
1759 31 152
1760 32 153
1765 31 153
1767 32 154
1776 33 155
1804 34 156
1812 35 157
1829 36 158
1835 35 158
1868 34 158
1878 35 159
1895 36 160
1901 35 160
1934 34 160
1944 35 161
1961 36 162
1978 35 162
1988 34 162
2028 35 163
2047 36 164
2058 37 165
2059 38 166
2060 39 167
2061 40 168
2062 41 169
2069 40 169
2070 41 170
2075 40 170
2077 41 171
2086 42 172
2114 43 173
2122 44 174
2139 45 175
2156 44 175
2166 43 175
2173 42 175
2200 41 175
2219 42 176
2238 43 177
2249 44 178
2250 45 179
2251 46 180
2252 47 181
2253 48 182
2254 49 183
2255 50 184
2262 49 184
2265 50 185
2275 49 185
2298 50 186
2312 49 186
2331 48 186
2333 47 186
2335 46 186
2336 47 187
2341 46 187
2343 47 188
2352 48 189
2380 49 190
2391 48 190
2394 47 190
2395 46 190
2404 47 191
2410 46 191
2415 45 191
2423 44 191
2428 43 191
2444 44 192
2449 45 193
2452 44 193
2453 44 194
2455 45 195
2456 46 196
2487 45 196
2488 44 196
2495 43 196
2496 42 196
2514 43 197
2525 42 197
2528 41 197
2529 40 197
2538 41 198
2544 40 198
2549 39 198
2562 38 198
2572 37 198
2579 36 198
2592 37 199
2597 38 200
2600 37 200
2601 37 201
2603 38 202
2604 39 203
2635 38 203
2636 37 203
2643 36 203
2644 35 203
2654 36 204
2662 37 205
2679 38 206
2691 37 206
2696 36 206
2706 35 206
2713 34 206
2729 35 207
2734 36 208
2737 35 208
2738 35 209
2747 34 209
2770 33 209
2771 32 209
2787 33 210
2804 32 210
2807 31 210
2808 30 210
2809 29 210
2811 30 211
2812 31 212
2813 32 213
2814 33 214
2815 34 215
2816 35 216
2817 36 217
2818 37 218
2825 36 218
2828 37 219
2838 36 219
2861 37 220
2875 36 220
2894 35 220
2896 34 220
2898 33 220
2899 34 221
2904 33 221
2906 34 222
2915 35 223
2943 36 224
2951 37 225
2968 38 226
2974 37 226
3007 36 226
3017 37 227
3034 38 228
3040 37 228
3073 36 228
3083 37 229
3100 38 230
3117 37 230
3127 36 230
3167 37 231
3186 38 232
3197 39 233
3198 40 234
3199 41 235
3200 42 236
3201 43 237
3208 42 237
3209 43 238
3214 42 238
3216 43 239
3225 44 240
3253 45 241
3261 46 242
3278 47 243
3295 46 243
3305 45 243
3315 44 243
3342 43 243
3343 42 243
3361 43 244
3380 44 245
3391 45 246
3392 46 247
3393 47 248
3394 48 249
3395 49 250
3396 50 251
3397 51 252
3404 50 252
3407 51 253
3417 50 253
3440 51 254
3454 50 254
3473 49 254
3475 48 254
3477 47 254
3478 48 255
3483 47 255
3485 48 256
3494 49 257
3522 50 258
3533 49 258
3536 48 258
3537 47 258
3546 48 259
3552 47 259
3557 46 259
3565 45 259
3570 44 259
3586 45 260
3591 46 261
3594 45 261
3595 45 262
3597 46 263
3599 47 264
3630 46 264
3631 45 264
3638 44 264
3639 43 264
3665 44 265
3676 43 265
3679 42 265
3680 41 265
3689 42 266
3695 41 266
3700 40 266
3713 39 266
3723 38 266
3733 37 266
3746 38 267
3751 39 268
3754 38 268
3755 38 269
3757 39 270
3759 40 271
3790 39 271
3791 38 271
3798 37 271
3799 36 271
3817 37 272
3825 38 273
3842 39 274
3848 38 274
3854 37 274
3888 36 274
3892 35 274
3895 34 274
3896 33 274
3897 32 274
3899 33 275
3900 34 276
3901 35 277
3902 36 278
3903 37 279
3904 38 280
3911 37 280
3912 38 281
3918 37 281
3921 38 282
3930 39 283
3959 40 284
3974 39 284
3979 38 284
3982 39 285
3983 40 286
3984 41 287
3985 42 288
3986 43 289
3987 44 290
3988 45 291
3989 46 292
3996 45 292
3999 46 293
4009 45 293
4032 46 294
4046 45 294
4065 44 294
4067 43 294
4069 42 294
4070 43 295
4075 42 295
4077 43 296
4086 44 297
4114 45 298
4122 46 299
4139 47 300
4205 48 301
4224 49 302
4227 50 303
4244 51 304
4310 52 305
4329 53 306
4333 54 307
4350 55 308
4356 54 308
4367 53 308
4377 52 308
4389 51 308
4406 52 309
4407 53 310
4408 54 311
4409 55 312
4410 56 313
4417 55 313
4418 56 314
4423 55 314
4425 56 315
4434 57 316
4462 58 317
4470 59 318
4487 60 319
4493 59 319
4533 58 319
4551 57 319
4554 56 319
4557 55 319
4558 54 319
4567 55 320
4573 54 320
4578 53 320
4620 52 320
4621 51 320
4622 50 320
4631 51 321
4637 50 321
4642 49 321
4655 48 321
4665 47 321
4674 46 321
4675 45 321
4702 46 322
4721 47 323
4727 48 324
4728 49 325
4729 50 326
4730 51 327
4731 52 328
4732 53 329
4733 54 330
4740 53 330
4743 54 331
4752 53 331
4753 52 331
4776 53 332
4790 52 332
4809 51 332
4810 50 332
4811 49 332
4812 48 332
4813 47 332
4814 48 333
4819 47 333
4821 48 334
4826 47 334
4830 48 335
4835 47 335
4858 48 336
4869 47 336
4872 46 336
4873 45 336
4882 46 337
4888 45 337
4893 44 337
4901 43 337
4906 42 337
4922 43 338
4927 44 339
4930 43 339
4931 43 340
4963 42 340
4964 41 340
4971 40 340
4972 39 340
4979 38 340
4980 37 340
5006 38 341
5017 37 341
5020 36 341
5021 35 341
5025 34 341
5028 33 341
5029 32 341
5034 31 341
5037 30 341
5038 29 341
5044 28 341
5047 27 341
5050 26 341
5052 25 341
5053 24 341
5054 23 341
5059 22 341
5061 21 341
5062 20 341
5064 19 341
5065 18 341
5066 17 341
5067 16 341
5072 15 341
5074 14 341
5075 13 341
5076 12 341
5081 11 341
5082 10 341
5084 9 341
5085 8 341
5087 7 341
5088 6 341
5090 5 341
5091 4 341
5092 3 341
5097 2 341
5099 1 341
